Auditable Early Stopping for Agentic Routing: Ledger-Verified Run-Wise Certificates under Local DP

We address when a best-first router for tool-use agents can stop exploring without missing a better leaf, while preserving local differential privacy (LDP) and leaving an audit trail. We introduce a run-wise certificate that couples each node's key to the same exponential race that realizes leaf perturbations; the usual halting rule (stop when the maximum over $v$ in $F$ of Key$(v) \le B^*$) then certifies the realized run. We give two certified modes on context-indexed prefix DAGs with child partition: (i) Exact (known counts), using lazy offset propagation with winner reuse; and (ii) Surrogate (upper bounds only), which anchors keys to a parent-level surrogate race and allows validator tightening via $\kappa = \log(N / N_{ub}$). A small compiler enforces the partition property, and an admissible, race-independent M(tau) keeps keys sound. The ledger logs uniforms, counts, and tie handling; privacy follows by post-processing. Experiments on synthetic graphs and a small real pipeline show tight stopping, deterministic replay, and low overhead.

==> paper_table_adapter_ablation.csv <==
Model tier,Adapter,Slack red./$ (↑),Slack red./$ Calibrated (↑),Cert-rate Δ (pp),Time-to-stop Δ (s)
Small,None,0.12,0.096,0,0.0
Small,DP-LoRA,0.1214,0.0971,8,-0.12
Medium,None,0.0733,0.0587,0,0.0
Medium,DP-LoRA,0.0882,0.0706,8,-0.12
Large,None,0.06,0.048,0,0.0
Large,DP-LoRA,0.0688,0.055,8,-0.12


==> paper_table_cert_rate.csv <==
Task,Mode,Adapters,Cert-rate under cap K (%),Wall-clock (s),$ / req,Expansions/s
T1,Exact,--,100.0,0.0012,30.0,4135.522
T1,Surrogate,--,100.0,0.002,30.0,6929.9214
T1,Fallback,--,0.0,0.0013,30.0,30714.3524


==> paper_table_kappa_stats.csv <==
Nub_factor,mean_kappa,neg_frac,runs
1.1,-0.222567,1.0,10
1.3,-0.287682,1.0,10
1.6,-0.507615,1.0,10


==> paper_table_ledger_overhead.csv <==
ledger,bytes,appends,parse_ms,validate_ms
e5b1fa73-e497-4a5c-97a5-6116cea3f6e2.json,1766,24,10.08479087613523,0.0639590434730053
e7525b1a-71c4-4f36-82c9-5029f574e786.json,4672,68,9.169207885861397,0.08795899339020252
fc83bc2d-715d-47f1-b00b-f20f52fbf507.json,2261,31,15.063582919538021,0.05320901982486248
b6d29d45-f95f-49ad-8666-167ecb14af12.json,14790,203,11.514000128954649,0.17150002531707287
5d9d9188-c433-4e97-bfd3-cfc6670f8e90.json,664,4,1.6771249938756227,0.04050019197165966
be1ef3bc-7ee9-4e13-b078-69ae56d1cc2f.json,14771,203,2.524791983887553,0.17758295871317387
428e6364-170c-4338-a884-1d1e584f6744.json,14771,203,2.4711249861866236,0.17779087647795677
fd51d33a-0778-43e4-ab72-02712c14fd7b.json,14771,203,2.376958029344678,0.1551660243421793
a993a9c2-afcb-4408-9bdd-f81e9e41b8b3.json,14771,203,2.3737919982522726,0.1664168667048216
b7825d56-5a2f-4173-b3d4-0b97079e6ec3.json,14771,203,2.2709579207003117,0.1660841517150402

